Worm Epidemics in Wireless Adhoc Networks

A dramatic increase in the number of computing devices with wireless communication capability has resulted in the emergence of a new class of computer worms which specifically target such devices. The most striking feature of these worms is that they do not require Internet connectivity for their propagation but can spread directly from device to device using a short-range radio communication technology, such as WiFi or Bluetooth. In this paper, we develop a new model for epidemic spreading of these worms and investigate their spreading in wireless ad hoc networks via extensive Monte Carlo simulations. Our studies show that the threshold behaviour and dynamics of worm epidemics in these networks are greatly affected by a combination of spatial and temporal correlations which characterize these networks, and are significantly different from the previously studied epidemics in the Internet.

==> replies.txt <==

FIRST REFEREE'S REPORT & OUR RESPONSE
========================================
This paper reports a novel research on a timely issue with practical
importance. The simulation methods are well specified and justified, and
the results are well presented and interpreted. In general the paper is well
written and I enjoyed reading it. In my opinion it should be published in
its current form.

We thank the  referee for his/her positive evaluation of our paper 
and his/her  thoughtful comments. In accordance with these we have amended the 
article as follows.


Some very minor suggestions:

1. In the first line of section IIB, 'to the the' -> 'to the'

CORRECTED.

2. Second paragraph in section IIB, 'listen-before-talk rule' ->
'listen-before-talk (LBT) rule'

CORRECTED.

3. Last line of the first paragraph in section IIC, 'codeRed' -> 'Code Red'

CORRECTED.

4. Third paragraph in section IIIC, would you please add a line to explain
why setting '\delta=1' does not loss generality ?

The time scale of the worm propagation process depend only on the ratio 
\lambda/\delta, not \lambda or \delta separately. Therefore, we can set \delta=1 and vary \lambda without 
the loss of generality.  We have added a sentence to the above paragraph explaining this point.

5. Would you consider using colours in figures ? (As I understand NJP as an online journal will not charge for it.).


We would like to thank the referee for this nice  suggestion.  Figures  are now provided in colour.

6. I think it would helps (the author does not have to agree) if you specifically points out the very difference between a general virus and a worm as studied here: a worm spreads at the network-level, therefore, does not
need the presence of an application-level connection/communication, i.e. 'your mobile can get infected before you making any phone call'. Not everyone is clear about this point.

We have added a few sentences to the beginning of section II. C  in order to make clearer the distinction between worms and other type of virus. 


SECOND REFEREE'S REPORT AND OUR RESPONSE
==========================================
Motivated by wireless multihop adhoc communication networks, the manuscript considers a special epidemic process on geometric networks. It represents a fine example combining the physics of complex networks with engineering
systems. It deserves to be published.

However, before publication some modifications are needed:

We thank the  referee for his/her positive evaluation of our paper 
and his/her  thoughtful comments. In accordance with these we have amended 
the article as follows.


1) The second paragraph of section II.C has to be rewritten. The first two
sentences are not really helpful and can be omitted. The description of the
worm propagation model is too vague. More precise details (flow diagramm)
are needed, in particular what precisely happens in what order at time step t.
The implementation of the simulation needs to become perfectly clear. For
example, infected nodes first transmit and then get patched; it might also happen
that an infected node gets first MAC blocked and then patched without having
transmitted. Things like these should be discussed at length.

We  agree with the referee that the description of the worm spreading  process could have been more 
detailed. 
We have now added a new subsection (II.D)  to the end of   section II  where the 
implementation of the worm spreading  model  in our simulation code  is described in detail and the order 
that various  events take place at a simulation time step is discussed.

2) The range of device numbers listed at the end of the first paragraph of section III corresponds to average degree of <k>=30-150. Why have the lower <k> values between 4.5 and 30 not been considered? Is it because of the
connectivity problem?

The above choices for the values of  <k>  have  been mainly due to the connectivity problem at low device numbers .
Although the critical connectivity of RGG in the thermodynamic limit is around < k>=4.5,  we found that for finite systems we needed <k> > to be much larger (in particular at low device numbers) in order 
guarantee connectivity. Starting  then with an average  degree of  <k>~30 for N=4000  to ensure connectivity,
 the value of <k> increases linearly  with  N  (since the transmission range is fixed  at 50 m )
and reaches  <k>~150 for N=20000.  

3) There is a missprint in eq. (4). The argument of the exponential should
be -<k> and not -k.
CORRECTED.

4) In the first paragraph of section III.A the numerically determined
epidemic thresholds are listed as lambda=0.014 (RG) and 0.021 (RGG). We may
speculate that the two numbers are related. Whereas the first corresponds to 1/<k>,
the second one (roughly) coincides with 1/(<k>C), taking into account an
effective neighborhood reduced by the cluster coefficient C=0.59. Of course this is a speculation, but it would be straightforward to test it with other network structures with tunable cluster coefficient.

We would like to thank the referee for this interesting thought.  In fact, following  a similar line of thought,    we show further in  section III. A  (Eq. 6) that for all device densities considered the epidemic threshold is of the form \kappa /<k> , where <kappa> is a correction term to the RG  threshold  with a value close to 1/C.  We have slightly modified Eq. (6) so that  the relation between the critical threshold for RG and RGG is shown more explicitly,  and have added a line after Eq. (6) pointing out to the possibility that \kappa is determined by the clustering coefficient.  Testing the relationship between C and \kappa numerically  using networks with tunable cluster coefficient is an interesting suggestion. However we believe  that this is outside the  scope of the current paper  as it 
requires performing  entirely new sets of simulation for network structures which are different from  the  RGG, which has a fixed cluster coefficient. 

5) In the second sentence of section III.B the expression R(t)/N should be
replaced with I(t)/N.
CORRECTED.

6) The y-axis label of Fig. 7 should be T_{max} and not T_{peak}.
CORRECTED.

7) Reference [8] goes with "November 2007". Is this correct?
The correct date is November 2006.  
CORRECTED.

8) Beyond [15] and [16] Krause et.al have published more papers (Physica A
2004-2006) on the complex-physics approach to wireless adhoc networks.
Mentioning them would further stress the cross-links between physics and
(communication) engineering.

We thank the referee for pointing  to us  more recent  papers by Krause et al, and have made reference to these very interesting  papers in the revised version of our manuscript.


